The Convex Configurations of "Sei Shonagon Chie no Ita" and Other Dissection Puzzles

The tangram and Sei Shonagon Chie no Ita are popular dissection puzzles consisting of seven pieces. Each puzzle can be formed by identifying edges from sixteen identical right isosceles triangles. It is known that the tangram can form 13 convex polygons. We show that Sei Shonagon Chie no Ita can form 16 convex polygons, propose a new puzzle that can form 19, no 7 piece puzzle can form 20, and 11 pieces are necessary and sufficient to form all 20 polygons formable by 16 identical isosceles right triangles. Finally, we examine the number of convex polygons formable by different quantities of these triangles.

==> list-of-f.txt <==
1 1
2 3
3 2
4 6
5 3
6 7
7 6
8 11
9 5
10 9
11 8
12 14
13 8
14 16
15 12
16 20
17 10
18 16
19 14
20 23
21 12
22 24
23 21
24 27
25 15
26 24
27 23
28 31
29 19
30 34
31 29
32 37
33 21
34 33
35 32
36 39
37 25
38 44
39 37
40 47
41 29
42 40
43 39
44 52
45 37
46 59
47 49
48 54
49 34
50 55
51 49
52 56
53 43
54 69
55 62
56 65
57 43
58 63
59 63
60 74
61 51
62 86
63 72
64 74
65 57
66 73
67 73
68 81
69 63
70 101
71 87
72 87
73 61
74 89

